Stellar mass dependence of galaxy size-dark matter halo radius relation probed by Subaru-HSC survey weak lensing measurements

We investigate the stellar mass-dependence of the galaxy size-dark matter halo radius relation for low redshift galaxies using weak gravitational lensing measurements. Our sample consists of $\sim$38,000 galaxies more massive than $10^{8}{\rm M}_{\odot}h^{-2}$ and within $z<0.3$ drawn from the overlap of GAMA survey DR4 and HSC-SSP PDR2. We divide our sample into a number of stellar mass bins and measure stacked weak lensing signals. We model the signals using a conditional stellar mass function to infer the stellar mass-halo mass relation. We fit a single S\'ersic model to HSC $i$-band images of our galaxies and obtain their three-dimensional half-light radii. We use these measurements to construct a median galaxy size-mass relation. We then combine these relations to infer the galaxy size-halo radius relation. We confirm that this relation appears linear given the statistical errors, i.e. the ratio of galaxy size to halo radius remains constant over two orders of magnitudes in stellar mass above $\sim 10^{9} {\rm M}_{\odot}h^{-2}$. Extrapolating the stellar mass-halo mass relation below this limit, we see an indication of a decreasing galaxy size-halo radius ratio with the decline in stellar mass. At stellar mass $\sim 10^{8} {\rm M}_{\odot}h^{-2}$ the ratio becomes 30% smaller than its value in linear regime. The possible existence of a such trend in dwarf galaxy sectors calls for either modification in models employing a constant fraction of halo angular momentum transferred to explain sizes of dwarfs or else points towards our lack of knowledge about dark matter haloes of low-mass galaxies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
